Active Inference for Robotic Manipulation

Robotic manipulation stands as a largely unsolved problem despite significant advances in robotics and machine learning in the last decades. One of the central challenges of manipulation is partial observability, as the agent usually does not know all physical properties of the environment and the objects it is manipulating in advance. A recently emerging theory that deals with partial observability in an explicit manner is Active Inference. It does so by driving the agent to act in a way that is not only goal-directed but also informative about the environment. In this work, we apply Active Inference to a hard-to-explore simulated robotic manipulation tasks, in which the agent has to balance a ball into a target zone. Since the reward of this task is sparse, in order to explore this environment, the agent has to learn to balance the ball without any extrinsic feedback, purely driven by its own curiosity. We show that the information-seeking behavior induced by Active Inference allows the agent to explore these challenging, sparse environments systematically. Finally, we conclude that using an information-seeking objective is beneficial in sparse environments and allows the agent to solve tasks in which methods that do not exhibit directed exploration fail.

==> data/ball_f05g20cla/ai/mi_rmsp_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
49.0,-0.003269455689911006,0.004595447744498643,-0.003269455689911006,0.004595447744498643
144.0,-0.020455664792098104,0.009807597541996336,-0.004988076600129715,0.005116662724248412
244.0,3.7375863207504154,10.823078847898234,0.3692693631349247,1.0869128812416466
344.0,10.039452317729593,16.214450777611287,1.3362876585943915,2.5996666708786105
444.0,24.019823950342833,19.28384801063445,3.604641287769235,4.268084804854194
544.0,24.881847888231277,18.79700370141334,5.7323619478154395,5.720976694510108
644.0,12.141794788651168,18.573823894214094,6.373305231899012,7.006261414480507
744.0,28.303369015594946,18.537614597756573,8.566311610268606,8.159396732808114
844.0,23.90353190815076,19.56836562864365,10.100033640056822,9.300293622391667
944.0,23.96449974961579,19.593502782576362,11.486480251012718,10.329614538410137
1039.0,26.670958760918843,18.836551008598583,13.00492810200333,11.180308185428983
1134.0,28.722691465541722,18.132734934195444,14.576704438357169,11.875550860305628
1234.0,15.946476073516532,19.187999090946757,14.713681601873105,12.606795683369741
1334.0,36.28142927885055,11.810042318911828,16.87045636957085,12.527120346923951
1434.0,40.58102798461914,0.00035571719620611697,19.24151353107568,11.274443883951177
1534.0,28.203601780207826,18.388615884806438,20.137722355988892,11.985861084036703
1634.0,28.42306250752881,18.316702712926975,20.966256371142883,12.61894524692573
1734.0,27.722786005679517,17.790962308144433,21.641909334596548,13.1361469530476
1834.0,32.70043876171112,15.31984160266735,22.747762277308006,13.354516418009576
1934.0,25.499669562466444,18.450430289013557,23.02295300582385,13.864107805109972
2029.0,36.29151758882735,12.131767792651278,24.349809464124203,13.690873803864102
2124.0,31.479353645443915,15.837499373347171,25.062763882256174,13.905536360812409
2224.0,40.58086051940918,0.0002742682443719004,26.614573545971474,12.515010151555606
2324.0,40.44047393798828,0.42009447764816227,27.997163585173155,11.305518584164862
2424.0,32.180723326466975,16.121176260050618,28.415519559302535,11.787084351753437
2524.0,20.0215456366539,20.052539458258245,27.57612216703767,12.613629862403918
2624.0,40.380286026000974,0.5999386417297786,28.856538552934,11.412260740336505
2724.0,32.460738893412056,16.23938905468582,29.216958586981807,11.894973571771436
2824.0,28.520879466831683,18.126591404959047,29.147350674966795,12.518135355090196
2924.0,31.939972066506744,16.05503859638854,29.42661281412079,12.87182567922003
3019.0,22.757684401753878,19.934288485985842,28.7597199728841,13.578071959896612
3114.0,24.340894226077943,19.888937767928827,28.317837398203483,14.209158540699832
3214.0,40.500064849853516,0.23961096385273783,29.536060143368484,12.812203783015121
3314.0,32.46036253366619,16.239968104387977,29.828490382398254,13.154980215152406
3414.0,36.52020680401474,12.179981460664063,30.497662024559904,13.057480339703572
3514.0,27.860175494477154,18.319937906595275,30.233913371551626,13.583726096392743
3614.0,32.741346050333235,15.69092335560424,30.484656639429787,13.794445822313893
3714.0,20.38002684023231,20.202121084153653,29.47419365951004,14.435213348497868
3814.0,36.3801448777318,12.139663652903494,30.164788781332216,14.20565837893843
3914.0,35.16041011810303,9.398255155218672,30.664350915009297,13.724918056566455
4009.0,30.069556714552974,16.20232693023956,30.604871494963668,13.972658943933766
4104.0,30.02076973961666,16.605768608239096,30.546461319428964,14.235969910364298
4204.0,34.781029974110425,12.653066219658676,30.96991818489711,14.077679541293737
4304.0,40.58055648803711,0.0005138560053929226,31.93098201521111,12.669962972764903
4404.0,40.540394973754886,0.12021118088043682,32.79192331106549,11.414987793576456
4504.0,28.380471457354723,18.59232688352207,32.35077812569441,12.132721702571017
4604.0,31.880792643874884,16.041032181632556,32.30377957751246,12.52355275047717
4704.0,40.400603485107425,0.5403811784296774,33.113461968271956,11.32523559327242
4804.0,36.52065096851438,12.18037828682437,33.4541808682962,11.410749862627616
4904.0,36.52080724388361,12.179040986032186,33.76084350585494,11.487578974968073
4999.0,36.09205801784992,12.69714657617233,33.993964957054445,11.608535735088498
5094.0,36.52088904110715,12.178765083692118,34.24665736545972,11.665558669948862
5194.0,36.52051808871329,12.180602732709806,34.47404343778508,11.717063076224957
5294.0,25.52069509793073,18.725412038393703,33.57870860379964,12.417897972441832
5394.0,32.36056847609579,16.192354161008364,33.456894591029254,12.795343591298485
5494.0,32.45990579612553,16.2414185035441,33.35719571153888,13.139951082523046
5594.0,32.460944812558594,16.240028072050595,33.26757062164085,13.4499587814758
5694.0,24.48174997474998,19.721178248170453,32.388988556951766,14.077080728145265
5794.0,36.36027993094176,12.136426201566167,32.786117694350764,13.883015275487356
5894.0,36.42103528911248,12.148626934510173,33.14960945382693,13.709576441389638
5989.0,22.582272509009474,20.123123217307498,32.09287575934518,14.350931118981425
6084.0,36.52058676742017,12.180063536287012,32.53564686015268,14.133844360711983
6184.0,40.40065155029297,0.5401045923200125,33.32214732916671,12.774470383872787
6284.0,36.700949215888976,11.052573251397217,33.660027517838934,12.60228067062523
6384.0,40.56089553833008,0.06030720106370011,34.35011431988805,11.348083323669078
6484.0,40.58107643127441,0.0004959900132268645,34.97321053102669,10.213324590303493
6584.0,40.581210708618165,0.0004413275018112103,35.53401054878584,9.192036264023326
6684.0,29.00076055973768,17.706308965074395,34.88068554988102,10.043463534128433
6784.0,36.52079028300941,12.18005189671323,35.044696023193865,10.257122370386913
6884.0,36.52052817679942,12.180969187287433,35.19227923855442,10.449507052076964
6979.0,40.580696529812286,0.000410935918427732,35.731120967680205,9.40459744046111
7074.0,36.42030603569001,12.151301316642279,35.80003947448118,9.679267828079228
7174.0,36.84043426513672,8.944426446667624,35.90407895354673,9.605783689938068
7274.0,40.580345916748044,0.00039281677232769387,36.37170564986686,8.645244602621494
7374.0,32.10116678578779,16.073208385544525,35.94465176345896,9.388040980913797
7474.0,40.580786514282224,0.0004241354990710201,36.40826523854129,8.449279296372325
7574.0,32.64108866341412,15.885179767067514,36.03154758102857,9.192869343441844
7674.0,40.500811386108396,0.2401517541523872,36.47847396153655,8.297597584512898
7774.0,39.56068840026855,2.5182703960678854,36.78669540540975,7.719664865668397
7874.0,28.280946771241723,18.404037152944483,35.93612054199295,8.788102094396006
7969.0,30.51476416664405,16.551514362941656,35.393984904458065,9.564443321250572
8064.0,32.46135212965309,16.23906087912893,35.10072162697757,10.231905077038407
8164.0,30.260354469530284,16.352760190368695,34.61668491123284,10.843990588371435
8264.0,32.46132877226919,16.239381280645155,34.401149297336474,11.383529657598807
8364.0,36.52169425180182,12.17824407215831,34.61320379278301,11.463001099054758
8464.0,40.58072776794434,0.0004951002395050383,35.209956190299145,10.316750499173233
8564.0,28.403230672562493,18.6016530410464,34.52928363852548,11.14524075336055
8664.0,32.461704055964944,16.238209205105548,34.32252568026942,11.65453759853505
8764.0,36.522334488201885,12.175763876619676,34.542506561062666,11.706660226343514
8864.0,32.461771389190105,16.238192156496204,34.334433043875414,12.159813419358782
8959.0,36.069884768169786,12.759735213201465,34.50797821630485,12.21980559874305
9054.0,40.580770111083986,0.0007310540619678557,35.115257405782764,10.997898144274942
9154.0,36.52148546706885,12.179141275666186,35.255880211911375,11.116022457414067
9254.0,36.521335224434736,12.180318076298981,35.38242571316371,11.222452019302558
9354.0,40.58067016601562,0.0008155815616957821,35.9022501584489,10.100288375528473
9454.0,31.800708546862005,16.030618867228775,35.492095997290214,10.693321424698503
9554.0,36.52098874263466,12.179876155109056,35.594985271824655,10.841976897739558
9654.0,36.52109110336751,12.180719831336969,35.687595854978944,10.9758511910993
9754.0,28.500369490496816,18.455465344172225,34.96887321853073,11.723812606406593
9854.0,36.52083429023624,12.18021997194373,35.124069325701285,11.769453342960308
9949.0,40.158561282687714,1.1943458281822177,35.62751852139993,10.711942591482499
9999.0,40.58134460449219,0.0,36.122901129709156,9.64074833233425


==> data/ball_f05g20cla/ai/no_intrinsic_gan_rmsp_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
49.0,-0.0045202488027926944,0.007719293249982049,-0.0045202488027926944,0.007719293249982049
144.0,-0.00029736514843534676,1.34332953171824e-05,-0.00409796043735696,0.006948707254515562
244.0,-0.0003315871028462425,2.138294276532525e-05,-0.003721323103905888,0.006255974823340539
344.0,-0.00038176100351847706,3.80921012152582e-05,-0.0033873668938671467,0.005634186551128011
444.0,-0.0003908967482857406,5.855942329400116e-05,-0.0030877198793090063,0.00507662383834461
544.0,-0.0002542459653341211,5.0198081564362675e-05,-0.002804372487911518,0.004573981262666585
644.0,-0.0001789633468433749,9.119841612895645e-05,-0.0025418315738047034,0.004125702978012823
744.0,-0.0001168114959000377,5.1104695715350344e-05,-0.002299329566014237,0.0037182431497830757
844.0,-0.00013141861636540854,3.8237190698089745e-05,-0.002082538471049354,0.003350242553874577
944.0,-0.00014716345249325967,6.221231992635588e-05,-0.0018890009691937448,0.003021439530479755
1039.0,-0.00014956952347549505,6.518336051511416e-05,-0.0017150578246219199,0.002725813913483291
1134.0,-0.00015293574979295953,7.448369863845591e-05,-0.0015588456171390238,0.002460680891998807
1234.0,-0.00015586774970870464,5.513515121548301e-05,-0.0014185478303959918,0.002220126317920475
1334.0,-0.00017556899838382377,6.267920194874542e-05,-0.001294249947194775,0.0020043816063233023
1434.0,-0.00039244328145287,0.0006358685480661645,-0.0012040692806205844,0.0018675303004975885
1534.0,-0.0011429785401560367,0.0006957753756934142,-0.0011979602065741296,0.001750354808017171
1634.0,-0.0014292588570242516,0.0012335438451268647,-0.0012210900716191418,0.0016986737117281403
1734.0,-0.0019868676870828496,0.0012715743329028955,-0.0012976678331655127,0.001655963773845616
1834.0,-0.0029021041409578174,0.0011636819523264778,-0.001458111463944743,0.001606735591693702
1934.0,-0.0016154443728737533,0.0009608005518561739,-0.0014738447548376442,0.0015421420877099491
2029.0,-0.0013321326372938023,0.0006132494530045569,-0.00145967354308326,0.00144925282423941
2124.0,-0.0012147411180194467,0.0004452249400501042,-0.0014351803005768788,0.0013488500358204796
2224.0,-0.0011872626550029964,0.0003881548882696748,-0.0014103885360194906,0.001252780521065399
2324.0,-0.0005570710702158977,0.0005889658630236268,-0.0013250567894391313,0.0011863990552612217
2424.0,-0.0018872214830480516,0.0009395035212031434,-0.0013812732588000234,0.0011617095018554137
2524.0,-0.0017771728569641709,0.0006711448111683395,-0.0014208632186164382,0.0011126530327867062
2624.0,-0.0019298466271720827,0.0002250182776848649,-0.0014717615594720026,0.001023889557276522
2724.0,-0.01902230130508542,0.004602476692564715,-0.003226815534033344,0.0013817482708053412
2824.0,-0.015556947886943817,0.0028964505558038405,-0.004459828769324391,0.0015332184993051912
2924.0,-0.017387754283845425,0.0035176852469684054,-0.005752621320776494,0.0017316651740715127
3019.0,-0.02146918512880802,0.002600133676217909,-0.007324277701579647,0.0018185120242861523
3114.0,-0.02246288415044546,0.0035959549631849673,-0.00883813834646623,0.0019962563181760338
3214.0,-0.024155690521001815,0.006572373558921794,-0.010369893563919787,0.00245386804225061
3314.0,-0.024597530998289586,0.005532199129105049,-0.011792657307356767,0.0027617011509360537
3414.0,-0.023615619260817768,0.00458351297438784,-0.012974953502702866,0.002943882333281232
3514.0,-0.01897358880378306,0.0058259378373112436,-0.013574817032810885,0.0032320878836842332
3614.0,-0.019510650262236594,0.0024465576518993273,-0.014168400355753456,0.0031535348605057426
3714.0,-0.01605347916483879,0.0025223909135136356,-0.014356908236661988,0.0030904204658065318
3814.0,-0.01741849388927221,0.002700095524382004,-0.01466306680192301,0.003051387971664079
3914.0,-0.016834969259798528,0.00455656236355292,-0.014880257047710562,0.003201905410852963
4009.0,-0.020891864059699908,0.0015862981626064171,-0.015481417748909496,0.0030403446860283083
4104.0,-0.01918154498562217,0.0037193054302081616,-0.015851430472580762,0.0031082407604462936
4204.0,-0.022043563704937697,0.00457185301632356,-0.016470643795816454,0.0032546019860340203
4304.0,-0.023251468874514104,0.0038481606321890426,-0.017148726303686218,0.0033139578506495224
4404.0,-0.02281943392008543,0.0022606978756453677,-0.01771579706532614,0.003208631853149107
4504.0,-0.021552388742566108,0.00265553571747207,-0.018099456233050135,0.003153322239581403
4604.0,-0.02012476734817028,0.0018483880462705398,-0.01830198734456215,0.0030228288202503164
4704.0,-0.019905771315097808,0.006117506606084186,-0.018462365741615715,0.0033322965988337033
4804.0,-0.018093591462820767,0.004485905402043608,-0.01842548831373622,0.003447657479154694
4904.0,-0.01981505807489157,0.004403485942730942,-0.018564445289851756,0.0035432403255123185
4999.0,-0.02154768920607037,0.004715513758378435,-0.01886276968147362,0.00366046766879893
5094.0,-0.0195655201561749,0.00357487710988558,-0.01893304472894375,0.003651908612907595
5194.0,-0.018739333469420673,0.003061965473340534,-0.01891367360299144,0.0035929142989508892
5294.0,-0.01546925688162446,0.0027273220390191,-0.018569231930854743,0.0035063550729577102
5394.0,-0.019107540231198074,0.0026402376431869366,-0.018623062760889077,0.003419743329980633
5494.0,-0.01687933085486293,0.005412713861648834,-0.01844868957028646,0.003619040383147453
5594.0,-0.017003012634813786,0.004936942293878988,-0.01830412187673919,0.0037508305742206065
5694.0,-0.014985450450330973,0.0062063655327297,-0.01797225473409837,0.003996384070071516
5794.0,-0.018030394241213797,0.004874722805882732,-0.017978068684809913,0.004084217943652637
5894.0,-0.0195474062114954,0.004539701647681397,-0.01813500243747846,0.004129766314055513
5989.0,-0.018775285945998296,0.004695790126245582,-0.018199030788330448,0.0041863686952745205
6084.0,-0.017204934591427447,0.005129429585374423,-0.018099621168640147,0.0042806747842845105
6184.0,-0.015885239094495775,0.005579277352222495,-0.01787818296122571,0.004410535041078309
6284.0,-0.018526713736355303,0.0039491393843006884,-0.017943036038738668,0.004364395475400548
6384.0,-0.01741268401965499,0.00491604136315339,-0.017890000836830303,0.0044195600641758325
6484.0,-0.014281141757965087,0.002606122060151264,-0.01752911492894378,0.004238216263773376
6584.0,-0.014347473531961441,0.0033539767229321415,-0.017210950789245547,0.004149792309689253
6684.0,-0.015706340922042726,0.005311675793065501,-0.017060489802525263,0.004265980658026878
6784.0,-0.019989555701613426,0.0040720289247877205,-0.01735339639243408,0.0042465854847029616
6884.0,-0.014367336500436067,0.003556349835574679,-0.017054790403234276,0.004177561919790134
6979.0,-0.017839442007243633,0.0023424103394229017,-0.01713325556363521,0.003994046761753411
7074.0,-0.014609521860256791,0.005313925846347696,-0.016880882193297368,0.004126034670212839
7174.0,-0.013292198069393635,0.0031901272242937815,-0.016522013780906994,0.004032443925620933
7274.0,-0.010827139974571765,0.0046348543318664994,-0.015952526400273472,0.00409268496624549
7374.0,-0.010172954725567252,0.005178734900698624,-0.01537456923280285,0.004201289959690804
7474.0,-0.010932596074417234,0.0041049851308359924,-0.014930371916964287,0.004191659476805323
7574.0,-0.013111438229680061,0.002061507861698656,-0.014748478548235864,0.003978644315294657
7674.0,-0.010752941481769085,0.0027042938058069277,-0.014348924841589186,0.0038512092643458837
7774.0,-0.013999389950186014,0.005560201593084003,-0.014313971352448869,0.004022108497219696
7874.0,-0.009784935135394334,0.005075011399558466,-0.013861067730743415,0.004127398787453573
7969.0,-0.012492579563210407,0.0035584372330578827,-0.013724218913990114,0.004070502632014004
8064.0,-0.011771087208762765,0.004105226132617515,-0.01352890574346738,0.004073974982074355
8164.0,-0.01071761199273169,0.004338483475287306,-0.013247776368393811,0.004100425831395651
8264.0,-0.009778398368507624,0.004210077777434099,-0.012900838568405192,0.004111391025999496
8364.0,-0.006956010591238737,0.002161968651685668,-0.012306355770688546,0.003916448788568113
8464.0,-0.00963467606343329,0.004998727999320508,-0.012039187799963021,0.004024676709643352
8564.0,-0.010489088064059616,0.0046162330185474205,-0.011884177826372681,0.004083832340533759
8664.0,-0.01018914207816124,0.005719767435787345,-0.011714674251551538,0.004247425850059118
8764.0,-0.011812689853832126,0.004243604889477247,-0.011724475811779596,0.00424704375400093
8864.0,-0.007721432531252503,0.004443533995086133,-0.011324171483726886,0.00426669277810945
8959.0,-0.010048017526666323,0.0034756536461350842,-0.01119655608802083,0.0041875888649120134
9054.0,-0.008646842744201421,0.0027779041229267993,-0.01094158475363889,0.004046620390713492
9154.0,-0.009426862094551324,0.0047791236249760845,-0.010790112487730133,0.004119870714139751
9254.0,-0.011766830645501613,0.00490057393150223,-0.010887784303507281,0.004197941035875999
9354.0,-0.016627751756459475,0.006170330221815931,-0.011461781048802501,0.0043951799544699926
9454.0,-0.018931814841926096,0.004670385011127163,-0.01220878442811486,0.004422700460135709
9554.0,-0.02019703071564436,0.004980496758912471,-0.01300760905686781,0.004478480090013386
9654.0,-0.017694596061483027,0.0073006966978829265,-0.013476307757329333,0.004760701750800339
9754.0,-0.018810280971229075,0.0065060508968442995,-0.014009705078719306,0.004935236665404735
9854.0,-0.018431652523577213,0.0027256065187465867,-0.014451899823205097,0.00471427365073892
9949.0,-0.0133835989723189,0.006677648438886204,-0.014345069738116478,0.004910611129553648
9999.0,-0.016430582851171494,0.0,-0.01455362104942198,0.004419550016598283


==> data/ball_f05g20cla/sac_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
45.0,-0.0003637367336523312,0.0002055042530840809,-0.0003637367336523312,0.0002055042530840809
145.0,-0.0008143845159793272,0.0003856546249502766,-0.00040880151188503076,0.00022351929027070047
245.0,-0.000802361374371685,0.00040359428345819475,-0.0004481574981336962,0.00024152678958944989
345.0,-0.002542152046225965,0.0010888185718519662,-0.000657556952942923,0.0003262559678157015
445.0,-0.010862559685483575,0.00828007499435158,-0.001678057226196988,0.0011216378704692893
545.0,-0.007018556259572506,0.002639624038156627,-0.00221210712953454,0.0012734364872380231
645.0,-0.010056052589789033,0.0031887652306119745,-0.002996501675559989,0.001464969361575418
745.0,-0.009789049625396729,0.005014409501338742,-0.0036757564705436627,0.0018199133755517505
845.0,-0.015903024468570948,0.005242687620505491,-0.0048984832703463915,0.0021621908000471245
940.0,-0.003462062786436743,0.0021617032602641844,-0.004754841221955426,0.0021621420460688303
1035.0,-0.00762528101913631,0.005373335536218188,-0.005041885201673514,0.0024832613950837657
1135.0,-0.006578679522499442,0.007752408501597073,-0.005195564633756107,0.0030101761057350967
1235.0,-0.012546455999836326,0.005575833258226106,-0.005930653770364129,0.003266741820984198
1335.0,-0.004786629974842071,0.0020358194761442646,-0.005816251390811923,0.003143649586500205
1435.0,-0.0027999454643577336,0.0014478732768018877,-0.005514620798166504,0.002974071955530373
1535.0,-0.0024721867172047495,0.0011735922953065618,-0.005210377390070328,0.002794023989507992
1635.0,-0.004601152054965496,0.004929335500981615,-0.005149454856559845,0.003007555140655354
1735.0,-0.001194333826424554,0.0003847131454779755,-0.004753942753546316,0.0027452709411376164
1835.0,-0.0012969304283615203,0.00031086092042138997,-0.0044082415210278374,0.002501829939065994
1930.0,-0.0009036536891168604,0.000265380051288824,-0.00405778273783674,0.0022781849502882773
2025.0,-0.0008089121314696967,0.00014473132121145104,-0.0037328956772000356,0.002064839587380595
2125.0,-0.0005910863634198904,0.00014243718983912462,-0.003418714745822021,0.001872599347626448
2225.0,-0.0006022990302881226,0.00019895195751337292,-0.003137073174268631,0.0017052346086151404
2325.0,-0.0005442575667984784,0.00011178960367172563,-0.002877791613521616,0.001545890108120799
2425.0,-0.0005610580003121868,0.00012890642255655374,-0.0026461182522006734,0.0014041917395643745
2525.0,-0.0005173786979867145,8.913236259275366e-05,-0.0024332442967792776,0.0012726858018672123
2625.0,-0.0005735990300308913,0.0002521887452587602,-0.002247279770104439,0.0011706360962063672
2725.0,-0.000650044386566151,0.0005523062762186052,-0.00208755623175061,0.001108803114207591
2825.0,-0.0003476775120361708,7.019599186185139e-05,-0.0019135683597791661,0.0010049424019730171
2920.0,-0.0002720574621990737,3.067055908698113e-05,-0.001749417270021157,0.0009075152176844135
3015.0,-0.0004584543567034416,0.00047454631259521757,-0.0016203209786893854,0.0008642183271754939
3115.0,-0.00029023362149018796,0.00010517115241811705,-0.0014873122429694657,0.0007883136096997562
3215.0,-0.00022945509699638932,7.439196066079927e-05,-0.0013615265283721581,0.0007169214447958605
3315.0,-0.0002471896063070744,5.653532622244009e-05,-0.00125009283616565,0.0006508828329385186
3415.0,-0.0002314171360922046,6.343995987375353e-05,-0.0011482252661583054,0.0005921385456320421
3515.0,-0.00025252503983210774,5.5915689883472454e-05,-0.0010586552435256857,0.0005385162600571852
3615.0,-0.00017195371547131799,6.630600563405537e-05,-0.0009699850907202489,0.0004912952346148722
3715.0,-0.00022537358745466918,6.841744199942588e-05,-0.0008955239403936909,0.0004490074553533276
3815.0,-0.00021681916769011877,8.12755159512788e-05,-0.0008276534631233338,0.00041223426141312274
3910.0,-0.00013969493334621398,4.599503782143382e-05,-0.0007588576101456218,0.0003756103390539539
4005.0,-0.00019435580106801352,7.709330423548922e-05,-0.0007024074292378609,0.0003457586355721074
4105.0,-0.0001733482520648977,8.50556632424353e-05,-0.0006495015115205646,0.0003196883383391402
4205.0,-0.000201514785294421,7.090932738565494e-05,-0.0006047028388979504,0.0002948104372437917
4305.0,-0.00018475427496014162,7.667162072010155e-05,-0.0005627079825041696,0.0002729965555914227
4405.0,-0.0001467776208301075,7.4058584480852e-05,-0.0005211149463367634,0.0002531027584803656
4505.0,-0.000198876102513168,7.696255910651547e-05,-0.0004888910619544039,0.00023548873854298058
4605.0,-0.00016738742997404187,7.663424187189694e-05,-0.00045674069875636773,0.00021960328887587222
4705.0,-0.0001765534354490228,6.46643921349149e-05,-0.00042872197242563325,0.0002041093992017765
4805.0,-0.0001687212359684054,6.589027249241895e-05,-0.00040272189877991045,0.00019028748653084074
4900.0,-0.00020333391148597002,7.90028186078302e-05,-0.0003827831000505164,0.00017915901973853968
4995.0,-0.00017355534655507653,8.05861447690072e-05,-0.00036186032470097247,0.00016930173224158644
5095.0,-0.0001688263895630371,7.444858962283836e-05,-0.0003425569311871789,0.00015981641797971165
5195.0,-0.00019494806474540383,4.571748276803177e-05,-0.0003277960445430014,0.00014840652445854367
5295.0,-0.00013019585676374846,6.198466113187864e-05,-0.0003080360257650761,0.00013976433812587716
5395.0,-0.00015943793041515165,7.12587745000325e-05,-0.0002931762162300836,0.0001329137817632927
5495.0,-0.0001465756147808861,6.196471313469674e-05,-0.00027851615608516387,0.00012581887490043311
5595.0,-0.00010405958237242885,5.0614559184867986e-05,-0.00026107049871389035,0.0001182984433288766
5695.0,-0.00015466413460671902,5.8008575909815236e-05,-0.00025042986230317324,0.00011226945658697047
5795.0,-0.00011758925975300372,6.490637647586478e-05,-0.0002371458020481563,0.0001075331485758599
5890.0,-0.00012098955226570574,6.108618656630359e-05,-0.00022553017706991124,0.00010288845237490427
5985.0,-9.582949205650948e-05,5.202989482055354e-05,-0.00021256010856857106,9.78025966194692e-05
6085.0,-0.00011522093700477853,5.488901846836817e-05,-0.00020282619141219181,9.351123880435909e-05
6185.0,-0.00010203331075899768,5.252958158840072e-05,-0.0001927469033468724,8.941307308276325e-05
6285.0,-0.00011597903394431342,5.747216899524426e-05,-0.00018507011640661648,8.621898267401134e-05
6385.0,-0.00010750370965979527,4.9301301153587495e-05,-0.00017731347573193436,8.252721452196896e-05
6485.0,-0.00012107523361919448,5.434446395624495e-05,-0.00017168965152066038,7.970893946539655e-05
6585.0,-9.177311330859084e-05,4.494071645486137e-05,-0.00016369799769945344,7.623211716434303e-05
6685.0,-9.855560201685876e-05,3.345373956152889e-05,-0.00015718375813119397,7.195427940406161e-05
6785.0,-8.037897823669482e-05,2.5232034518027222e-05,-0.00014950328014174408,6.728205491545816e-05
6880.0,-7.785790229617205e-05,2.5376514965242245e-05,-0.0001423387423571869,6.309150092043657e-05
6975.0,-6.759015959687532e-05,1.38404285353318e-05,-0.00013486388408115574,5.8166393681926094e-05
7075.0,-7.106746998033486e-05,1.5100307317802292e-05,-0.00012848424267107366,5.385978504551372e-05
7175.0,-6.252293242141605e-05,9.499539924750513e-06,-0.00012188811164610791,4.94237605334374e-05
7275.0,-5.9911622520303355e-05,5.89059203366559e-06,-0.00011569046273352745,4.507044368346022e-05
7375.0,-5.7915879733627665e-05,7.010529607721604e-06,-0.00010991300443353747,4.1264452275886356e-05
7475.0,-5.660860952048097e-05,7.562846576662988e-06,-0.00010458256494223183,3.789429170596402e-05
7575.0,-5.6116490304702894e-05,8.249908997940377e-06,-9.973595747847893e-05,3.4929853435161656e-05
7675.0,-5.00452435517218e-05,5.2926488369234875e-06,-9.476688608580322e-05,3.196613297533784e-05
7775.0,-5.406656564446166e-05,7.2194176552046085e-06,-9.069685404166908e-05,2.9491461443324516e-05
7870.0,-5.770030232573239e-05,9.88537293147501e-06,-8.73971988700754e-05,2.7530852592139567e-05
7965.0,-5.086844284960534e-05,1.195665456080244e-05,-8.37443232680284e-05,2.5973432789005853e-05
8065.0,-4.697461554314941e-05,6.161956829269606e-06,-8.006735249554049e-05,2.399228519303223e-05
8165.0,-4.6053985352045855e-05,6.1642693270904206e-06,-7.666601578119102e-05,2.2209483606438048e-05
8265.0,-4.2627425500540994e-05,5.956355242075449e-06,-7.326215675312603e-05,2.058417077000179e-05
8365.0,-4.2459258474991655e-05,3.6650581928751653e-06,-7.01818669253126e-05,1.8892259512289128e-05
8465.0,-4.2612519609974695e-05,6.675876188504329e-06,-6.74249321937788e-05,1.7670621179910646e-05
8565.0,-4.278478008927778e-05,7.072315075425521e-06,-6.49609169833287e-05,1.6610790569462134e-05
8665.0,-3.905360099452082e-05,5.322693989162584e-06,-6.23701853844479e-05,1.5481980911432178e-05
8765.0,-4.816179207409732e-05,8.019368460648002e-06,-6.094934605341285e-05,1.4735719666353761e-05
8860.0,-4.2473665719929464e-05,1.140024648674647e-05,-5.910177802006451e-05,1.4402172348393031e-05
8955.0,-4.098181379958987e-05,9.014036326107269e-06,-5.728978159801704e-05,1.3863358746164454e-05
9055.0,-3.685447118186858e-05,9.090067963918806e-06,-5.52462505564022e-05,1.338602966793989e-05
9155.0,-3.9020326221361755e-05,1.2361440439107178e-05,-5.3623658122898156e-05,1.3283570745056618e-05
9255.0,-3.6540060500556136e-05,8.822222424383915e-06,-5.1915298360663954e-05,1.2837435912989349e-05
9355.0,-3.4851434429583604e-05,6.2652582467318165e-06,-5.020891196755592e-05,1.2180218146363595e-05
9455.0,-3.393501683603972e-05,6.354663453293695e-06,-4.8581522454404305e-05,1.1597662677056605e-05
9555.0,-3.743176985153696e-05,1.530072819537194e-05,-4.746654719411757e-05,1.1967969228888138e-05
9655.0,-3.375678388692904e-05,5.015661859237403e-06,-4.609557086339872e-05,1.1272738491923063e-05
9755.0,-3.534861734806327e-05,7.5360913923474816e-06,-4.5020875511865174e-05,1.0899073781965504e-05
9850.0,-4.15672461207982e-05,1.8612197455565117e-05,-4.467551257275848e-05,1.1670386149325465e-05
9945.0,-3.28064983477816e-05,6.221569639246129e-06,-4.348861115026079e-05,1.1125504498317531e-05


==> data/ball_f05g20h01cla/ai/mi_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
174.0,-0.0024407893622136567,0.0035696780033192357,-0.0024407893622136567,0.0035696780033192353
519.0,-0.0016490966838318855,0.0015102135856497282,-0.0023616200943754797,0.0033637315615522847
869.0,-0.0013374004521340664,0.0008976554074553266,-0.0022591981301513385,0.0031171239461425886
1219.0,-0.001834966051059642,0.0015479968905633187,-0.002216774922242169,0.0029602112405846615
1569.0,-0.0017508682611930583,0.001082083410189158,-0.002170184256137258,0.002772398457545111
1919.0,-0.0027557748070518883,0.0034423152491327657,-0.002228743311228721,0.0028393901367038763
2269.0,-0.002745363488793373,0.0024535543265944092,-0.0022804053289851864,0.0028008065556929295
2619.0,-0.00176547897780048,0.0012935398228488383,-0.002228912693866716,0.0026500798824085204
2969.0,-0.0015567286538758448,0.0004261122367228576,-0.0021616942898676286,0.0024276831178399543
3319.0,-0.002778486581519246,0.0031445383788935286,-0.0022233735190327905,0.0024993686439453116
3664.0,-0.002072312022552497,0.001705187348260801,-0.0022082673693847614,0.0024199505143768603
4009.0,-0.006955511307543409,0.005852296695454738,-0.0026829917632006264,0.0027631851324846483
4359.0,-0.0020022286301744838,0.0017139173036884354,-0.002614915449898012,0.002658258349605027
4709.0,-0.005528354518381613,0.007529858807966292,-0.002906259356746372,0.0031454183954411534
5059.0,-0.002416480394146804,0.0021867655893091976,-0.002857281460486415,0.003049553114827958
5409.0,-0.0015317573345133236,0.0004914346332751986,-0.0027247290478891063,0.002793741266672682
5759.0,-0.0015727204503491522,0.0008323140221960679,-0.0026095281881351106,0.0025975985422250205
6109.0,-0.0025029254062766473,0.003210940391044659,-0.0025988679099492643,0.0026589327271069846
6459.0,-0.006564729908547763,0.01171151953494408,-0.0029954541098091143,0.003564191407890694
6809.0,-0.009854016682532217,0.011483615544409293,-0.0036813103670814244,0.0043561338215425535
7154.0,-0.012151207742349738,0.01284661856730794,-0.004528300104608255,0.005205182296119092
7499.0,-0.019243440165051393,0.011603125389805367,-0.005999814110652569,0.00584497660548772
7849.0,-0.029859232277210268,0.01219698738217303,-0.008385755927308338,0.0064801776831562505
8199.0,-0.037907990493944714,0.006905373433128211,-0.011337979383971974,0.006522697258153447
8549.0,-0.037716108400906834,0.00659501482365282,-0.013975792285665459,0.006529929014703384
8899.0,-0.037648512582693784,0.009019037185365028,-0.01634306431536829,0.006778839831769548
9249.0,0.8163655321778995,4.964206971572207,0.06692779533395848,0.5025216530058131
9599.0,1.0373968135033336,6.262803460276475,0.16397469715089596,1.0785498337328792
9949.0,-0.015039347990282944,0.13420852191242788,0.14607329263677807,0.984115702550834
10299.0,2.454671944358519,8.919646418406494,0.3769331578089521,1.7776687741363997
10644.0,3.3309866312398193,10.144750787485073,0.6723385051520387,2.614376975471267
10989.0,6.5845928824905835,14.546896077677076,1.2635639428858931,3.807628885691847
11339.0,10.901555358352406,17.046224434779695,2.227363084432544,5.131488440600632
11689.0,11.97074438129951,16.907758920987064,3.2017012141192405,6.309115488639275
12039.0,20.499620742390732,18.18752081544153,4.931493166946389,7.496956021319501
12389.0,19.942094671140826,17.614388447259394,6.432553317365833,8.50869926391349
12739.0,18.468149743335587,17.844007552776844,7.636112959962808,9.442230092799825
13089.0,15.086015946098737,16.94706145168515,8.3811032585764,10.192713228688358
13439.0,15.867255129984446,17.30491634778881,9.129718445717206,10.903933540598404
13789.0,13.515777236755405,16.86323542517799,9.568324324821026,11.499863729056363
14134.0,12.923494874746265,16.516663734912548,9.90384137981355,12.001543729641982
14479.0,16.455373030874345,17.273088639337068,10.558994544919628,12.52869822061149
14829.0,15.940047302802226,18.294137792915038,11.097099820707887,13.105242177841845
15179.0,15.351532139229988,18.218126398883282,11.522543052560097,13.616530599945989
15529.0,14.775713693204203,17.759819713848547,11.847860116624508,14.030859511336246
15879.0,14.722510021791926,17.578070116212817,12.135325107141249,14.385580571823903
16229.0,15.357124505684311,18.03679903373854,12.457505046995555,14.750702418015365
16579.0,18.045989552080364,19.23945307348054,13.016353497504035,15.199577483561882
16929.0,24.86983243858974,18.160947949986976,14.201701391612605,15.495714530204392
17279.0,13.840748613899839,17.955554202079462,14.165606113841328,15.741698497391898
17624.0,18.717572106651087,19.73858478396702,14.620802713122304,16.14138712604941
17969.0,13.53686309291848,18.016215853549383,14.51240875110192,16.328869998799405
18319.0,18.61481999065727,19.17397483539537,14.922649875057456,16.613380482459
18669.0,18.91030810343634,18.22121606191327,15.321415697895343,16.774164040404425
19019.0,22.59754213067437,18.579206594071373,16.049028341173248,16.95466829577112
19369.0,17.731828850680696,19.24242252480166,16.217308392123993,17.183443718674173
19719.0,25.27676221088373,18.260330084177166,17.123253773999966,17.291132355224473
20069.0,16.443721721687222,19.055007564910195,17.055300568768693,17.467519876193045
20419.0,16.31707925845736,18.8979257125073,16.98147843773756,17.61056045982447
20769.0,17.559200857539793,18.954722901544194,17.039250679717785,17.744976703996443
21114.0,19.334655165165554,18.604631234937575,17.268791128262563,17.830942157090558
21459.0,20.852794844723707,18.93846706989487,17.62719149990868,17.941694648370987
21809.0,15.268995413064424,18.35225702449544,17.391371891224253,17.982750885983435
22159.0,16.654977975699254,18.448176195912726,17.317732499671752,18.029293416976365
22509.0,13.085416401343952,17.824914590984932,16.894500889838973,18.008855534377226
22859.0,23.06198383845788,18.88438718447798,17.511249184700866,18.0964086993873
23209.0,20.306061617205184,19.006784382747426,17.790730427951296,18.187446267723313
23559.0,16.375776128317895,18.752983793632563,17.649234997987953,18.244000020314235
23909.0,27.226170051151087,17.15507358256675,18.606928503304268,18.135107376539487
24259.0,15.739453558876578,18.78694157494853,18.3201810088615,18.20029079638039
24604.0,23.710740723756743,18.545238786094334,18.859236980351024,18.234785595351784
24949.0,22.220239259715058,18.6417861267198,19.195337208287427,18.275485648488583
25299.0,20.030395100851145,18.65484016643269,19.278842997543798,18.313421100282994
25649.0,23.597613499978824,19.32954662279227,19.7107200477873,18.41503365253392
25999.0,21.406759173755667,19.159797012255307,19.88032396038414,18.48950998850606
26349.0,16.338797960257423,18.832044942116987,19.526171360371468,18.523763483867157
26699.0,16.25324654199981,18.72927387562744,19.198878878534302,18.544314523043184
27049.0,13.394487322793742,18.5495384718993,18.618439722960243,18.544836917928794
27399.0,24.501626471835852,18.342201297106453,19.206758397847803,18.52457335584656
27749.0,14.89882765612565,18.181943943412925,18.775965323675585,18.490310414603194
28094.0,16.44728695799131,18.737033436370687,18.543097487107158,18.514982716779944
28439.0,21.680343451257794,19.914736199166345,18.85682208352222,18.654958065018583
28789.0,18.964325916813685,19.114844258736117,18.867572466851367,18.700946684390335
29139.0,20.817528731103188,19.274634599043225,19.06256809327655,18.758315475855625
29489.0,20.42352401986718,19.419352116699006,19.198663685935614,18.824419139939963
29839.0,17.38519037093169,19.135385009468944,19.017316354435224,18.85551572689286
30189.0,23.933983611648102,18.4863218591184,19.50898308015651,18.818596340115416
30539.0,12.504590120492503,18.269938580449566,18.808543784190114,18.763730564148833
30889.0,21.384743622384434,19.669431756973964,19.06616376800955,18.854300683431344
31239.0,16.94423889179847,18.949657288171935,18.853971280388443,18.863836343905405
31584.0,19.873540435219184,19.760824368706427,18.95592819587152,18.953535146385505
31929.0,22.34697576326185,19.286237864449184,19.29503295261055,18.98680541819187
32279.0,17.48142683720216,19.38602549418404,19.113672341069712,19.026727425791087
32629.0,25.23575515902734,18.71530689245555,19.725880622865475,18.995585372457533
32979.0,24.3265775241756,18.87788275696215,20.185950312996486,18.983815110907997
33329.0,18.305396452472944,19.843865082792362,19.997894926944134,19.069820108096433
33679.0,19.36445542319811,19.452367481328444,19.934550976569533,19.108074845419637
34029.0,18.82908552158624,19.296506635708948,19.824004431071206,19.126918024448567
34379.0,19.26330542358836,19.836390212294248,19.767934530322922,19.197865243233135
34729.0,12.370331377722323,18.315887966063496,19.02817421506286,19.109667515516172
34954.0,19.598066340200603,19.655493489713614,19.08516342757664,19.164250112935918


==> data/ball_f05g20h01cla/ai/no_intrinsic_gan_rmsp_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
174.0,-0.00106433128231027,0.004156998405199689,-0.00106433128231027,0.004156998405199689
519.0,-0.0006636366622322904,0.0014309668475294896,-0.001024261820302472,0.003884395249432669
869.0,-0.0017891370932505066,0.0021455668272585817,-0.0011007493475972754,0.0037105124072152607
1219.0,-0.0012981140225227655,0.0007753851406365736,-0.0011204858150898245,0.003416999680557392
1569.0,-0.0007569241944500911,0.0007263804245465666,-0.0010841296530258511,0.0031479377549563097
1919.0,-0.00028406026623477895,5.6055438572358495e-05,-0.001004122714346744,0.0028387495233179144
2269.0,-0.000284641792781518,0.00010741419755504048,-0.0009321746221902214,0.002565615990741627
2619.0,-0.0002493735968268343,8.849458766684022e-05,-0.0008638945196538827,0.0023179038504341485
2969.0,-0.0002388140357132735,6.202028493864847e-05,-0.0008013864712598217,0.0020923154938845986
3319.0,-0.0002207430121156254,0.00011832259883518205,-0.0007433221253454021,0.0018949162043796568
3664.0,-0.00035351344623075635,0.0002871904251976182,-0.0007043412574339375,0.0017341436264614529
4009.0,-0.00024616708999799033,0.000231139196649276,-0.0006585238406903428,0.001583843183480235
4359.0,-0.0002927118240872265,0.00017385446384947956,-0.0006219426390300312,0.0014428443115171595
4709.0,-0.00031333454930323307,0.0001868210826570124,-0.0005910818300573513,0.0013172419886311449
5059.0,-0.0002610692282490033,0.0001234509140852736,-0.0005580805698765165,0.0011978628811765578
5409.0,-0.0004456551976285742,0.0004841179720371186,-0.0005468380326517223,0.0011264883902626138
5759.0,-0.0003506711035567735,0.00024520167997627625,-0.0005272213397422274,0.00103835971923398
6109.0,-0.0003681772436331292,0.0002741914047243537,-0.0005113169301313176,0.0009619428877830174
6459.0,-0.00024330742890015243,0.0001302586178388062,-0.0004845159800082011,0.0008787744607885963
6809.0,-0.0002193527714033345,9.88253048389186e-05,-0.00045799965914771444,0.0008007795451936286
7154.0,-0.0005976612290610586,0.001057519304365328,-0.0004719658161390489,0.0008264535211107985
7499.0,-0.00045273942773097327,0.00029502698117695944,-0.0004700431772982413,0.0007733108671174146
7849.0,-0.0004160817101364955,0.00016055170925130766,-0.0004646470305820667,0.0007120349513308039
8199.0,-0.0004444788397190028,0.0002502169473002253,-0.0004626302114957603,0.000665853150927746
8549.0,-0.0005125437236399323,0.00021121173711057757,-0.00046762156271017754,0.0006203890095460292
8899.0,-0.00031468577799387276,0.0001680373871387926,-0.00045232798423854704,0.0005751538473053056
9249.0,-0.0003469444006831119,0.00011900863428356667,-0.00044178962588300357,0.0005295393260031317
9599.0,-0.0003850690413465989,0.00012307313890247716,-0.0004361175674293631,0.0004888927072930662
9949.0,-0.0002941512265741559,0.00011391125766985719,-0.0004219209333438424,0.0004513945623307453
10299.0,-0.0003922099611372687,0.00034754999600245933,-0.000418949836123185,0.0004410101056979167
10644.0,-0.00037661299040123327,0.00018275532156412238,-0.00041471615155098983,0.0004151846272845373
10989.0,-0.00041148606791726445,0.00013533300646936464,-0.0004143931431876173,0.00038719946520302
11339.0,-0.00040927559997986203,0.00020707353093417542,-0.0004138813888668418,0.0003691868717761355
11689.0,-0.00040007760690059514,0.0001725816293071203,-0.0004125010106702171,0.00034952634752923403
12039.0,-0.0002716508205464509,0.00021777529395706599,-0.0003984159916578405,0.00033635124217201723
12389.0,-0.00030328978339509504,0.00013999145335994294,-0.00038890337083156593,0.0003167152632908098
12739.0,-0.00026645001531245985,0.00018963201278429905,-0.0003766580352796553,0.00030400693824015875
13089.0,-0.00035686655766247507,0.0002816524461035471,-0.0003746788875179373,0.0003017714890264976
13439.0,-0.0003876350761856884,0.0001858980871972806,-0.00037597450638471243,0.00029018414884357595
13789.0,-0.0004930874700741177,0.0002790467322849404,-0.0003876858027536529,0.0002890704071877124
14134.0,-0.0002514886069976081,0.00018058686487905568,-0.0003740660831780484,0.00027822205295684676
14479.0,-0.001606957826983749,0.007566704391463854,-0.0004973552575586184,0.0010070702868075474
14829.0,-0.00018803360757634177,0.00010540914088095989,-0.00046642309256039077,0.0009169041722148887
15179.0,-0.00014491186604053446,6.097206586595397e-05,-0.0004342719699084051,0.0008313109615799952
15529.0,-0.00021407227884213042,0.00013067365532652445,-0.0004122520008017777,0.0007612472309546481
15879.0,-0.0001949913620982053,9.495703498371234e-05,-0.00039052593693142043,0.0006946182113575545
16229.0,-0.0001478272328053468,7.23103636302261e-05,-0.00036625606651881305,0.0006323874265848217
16579.0,-0.000309838295548356,0.0009115416050243618,-0.00036061428942176735,0.0006603028444287757
16929.0,-0.00015465932124893048,8.704279559863798e-05,-0.00034001879260448366,0.0006029768395457619
17279.0,-0.00021578877827518487,0.00017052664119343713,-0.0003275957911715538,0.0005597318197105294
17624.0,-0.0012745923430723931,0.006156754812427011,-0.0004222954463616377,0.0011194341189821775
17969.0,-0.0002057288535330112,0.00014085558091710265,-0.000400638787078775,0.00102157626517567
18319.0,-0.00017406206981312216,9.459623924116281e-05,-0.00037798111535220977,0.0009288782625822194
18669.0,-0.00035405709142131465,0.00020486532833515335,-0.0003755887129591203,0.0008564769691575128
19019.0,-0.0004080498670061518,0.0003489186396115112,-0.00037883482836382343,0.0008057211362029127
19369.0,-0.0005642922940231593,0.0005227768638486488,-0.00039738057492975703,0.0007774267089674863
19719.0,-0.0006612043740460649,0.0006348179685745648,-0.0004237629548413878,0.0007631658349281941
20069.0,-0.00039843924709462693,0.00022974309350084636,-0.0004212305840667117,0.0007098235607854594
20419.0,-0.001585816651017272,0.0068620358685840205,-0.0005376891907617677,0.0013250447915653153
20769.0,-0.0004772061130747066,0.0004524049024272792,-0.0005316408829930616,0.0012377808026515116
21114.0,-0.0005355889775006182,0.00030220933970762824,-0.0005320356924438173,0.0011442236563571234
21459.0,-0.0004567482225996043,0.0004020125347189741,-0.000524506945459396,0.0010700025441933085
21809.0,-0.00045388943025110554,0.0002510845131897309,-0.000517445193938567,0.0009881107410929506
22159.0,-0.0004784303580111425,0.0004181621635658191,-0.0005135437103458245,0.0009311158833402375
22509.0,-0.0005217753130377137,0.0006444544661879177,-0.0005143668706150134,0.0009024497416250055
22859.0,-0.0003211970757027822,0.00014481401972951246,-0.0004950498911237903,0.0008266861694354562
23209.0,-0.00048025115434679067,0.0003938279590652566,-0.0004935700174460904,0.0007834003483984363
23559.0,-0.0005160524015082046,0.0002712170197706939,-0.0004958182558523018,0.0007321820155356621
23909.0,-0.0004961701916597252,0.0002918327880595847,-0.0004958534494330441,0.0006881470927880544
24259.0,-0.0005065302905027888,0.00022492340339744427,-0.0004969211335400187,0.0006418247238489934
24604.0,-0.0019108549013788648,0.007819493024774679,-0.0006383145103239032,0.0013595915539415617
24949.0,-0.0005804634116689807,0.00035210278778263434,-0.000632529400458411,0.0012588426773256691
25299.0,-0.0007387418699051653,0.0005615925703155941,-0.0006431506474030864,0.0011891176666246615
25649.0,-0.0004043202805665455,0.00017487023408012953,-0.0006192676107194323,0.0010876929233702083
25999.0,-0.0004428043865898092,0.00027090743312851876,-0.00060162128830647,0.0010060143743460394
26349.0,-0.00043364476462426994,0.0002713506747210651,-0.00058482363593825,0.000932548004383542
26699.0,-0.0003593880741391331,0.00022844371219590492,-0.0005622800797583384,0.0008621375751647783
27049.0,-0.00033044250615473305,9.341760333495947e-05,-0.0005390963223979779,0.0007852655779817965
27399.0,-0.00033396742531164946,0.0001014950467952309,-0.000518583432689345,0.00071688852486314
27749.0,-0.0015803356521895953,0.007503888348856334,-0.00062475865463937,0.0013955885072624592
28094.0,-0.00028834787307834415,0.00010846115836165188,-0.0005911175764832675,0.0012668757723723785
28439.0,-0.00036294222227297725,9.269941237884205e-05,-0.0005683000410622386,0.001149458136373025
28789.0,-0.0003565555242987882,9.986098978476779e-05,-0.0005471255893858936,0.0010444984217141992
29139.0,-0.0013067421744511064,0.005075732664229935,-0.0006230872478924149,0.0014476218459657728
29489.0,-0.00029668288521601685,9.232583705194505e-05,-0.000590446811624775,0.00131209224507439
29839.0,-0.000240700005711655,0.00010516566460266266,-0.0005554721310334629,0.0011913995870272173
30189.0,-0.00037906744213874583,0.0003129380072266931,-0.0005378316621439912,0.001103553429047165
30539.0,-0.0004912178792957483,0.0005324985579040948,-0.0005331702838591669,0.001046447941932858
30889.0,-0.0003846320284148013,0.00021597639328477407,-0.0005183164583147304,0.0009634007870680495
31239.0,-0.00037722478570815707,0.0005327646172058926,-0.000504207291054073,0.0009203371700818338
31584.0,-0.00028072244052001387,0.00010937035229516988,-0.0004818588060006671,0.0008392404883031675
31929.0,-0.001128064346890564,0.004888109951338593,-0.0005464793600896568,0.00124412743460671
32279.0,-0.0002831295059877448,0.00010739144946951966,-0.0005201443746794656,0.0011304538360929909
32629.0,-0.0002458768241922371,9.787264147039103e-05,-0.0004927176196307427,0.001027195716630731
32979.0,-0.00033663686273419964,6.03809207649324e-05,-0.0004771095439410884,0.0009305142370441511
33329.0,-0.00033940958383027464,8.048793849646132e-05,-0.000463339547930007,0.0008455116071893822
33679.0,-0.0003146515365058024,0.00021637034106139404,-0.0004484707467875865,0.0007825974805765833
34029.0,-0.0016557739498758955,0.008034567560163488,-0.0005692010670964174,0.0015077944885352737
34379.0,-0.0003473459705544103,7.677917972587473e-05,-0.0005470155574422167,0.001364692957654334
34729.0,-0.00037613038356149834,7.243075256307265e-05,-0.0005299270400541448,0.0012354667371452079
34954.0,-0.00033464650041423736,9.702767646153642e-05,-0.0005103989860901541,0.0011216228310768407


==> data/ball_f05g20h01cla/sac_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
170.0,-0.0008156214952967795,0.0009264752065288348,-0.0008156214952967795,0.0009264752065288348
520.0,-0.015245996162827525,0.010522378983614897,-0.002258658962049854,0.0018860655842374407
870.0,-0.008094961123008813,0.0058352252937533865,-0.00284228917814575,0.002280981555189035
1220.0,-0.006473706369953496,0.005496631398890239,-0.0032054308973265243,0.0026025465395591555
1570.0,-0.0038226602033578925,0.001478577791246844,-0.003267153827929661,0.0024901496647279243
1920.0,-0.002079846926166543,0.001180739441847302,-0.003148423137753349,0.002359208642439862
2270.0,-0.001056755950308538,0.0005563405653352408,-0.0029392564190088683,0.0021789218347294
2620.0,-0.0005908894128099616,0.00020735823843396467,-0.0027044197183889777,0.0019817654750998565
2970.0,-0.00040092053241096436,7.892061849812115e-05,-0.002474069799791176,0.001791480989439683
3320.0,-0.00034192215701166006,8.888543475497649e-05,-0.0022608550355132243,0.0016212214339712122
3670.0,-0.0002638607460539788,6.255171911244456e-05,-0.0020611556065673,0.0014653544624853355
4020.0,-0.00019624304841272532,5.174264599147331e-05,-0.0018746643507518426,0.0013239932808359494
4370.0,-0.0001038737795689875,3.027664626891903e-05,-0.001697585293633557,0.0011946216173792466
4720.0,-8.372529669681431e-05,1.7707414426606793e-05,-0.0015361992939398827,0.0010769301970839826
5070.0,-7.291076617548242e-05,1.392684743540037e-05,-0.0013898704411634427,0.0009706298621191243
5420.0,-6.12083991914655e-05,1.0128939682325055e-05,-0.001257004236966245,0.0008745797698754444
5770.0,-5.811092092439399e-05,1.395431270291079e-05,-0.00113711490536206,0.000788517224158191
6120.0,-4.246902218645638e-05,9.250867196935368e-06,-0.0010276503170444996,0.0007105905884620654
6470.0,-4.029584849506916e-05,1.3791533473791977e-05,-0.0009289148701895566,0.0006409106829632381
6820.0,-3.724271544862339e-05,8.024475504881072e-06,-0.0008397476547154632,0.0005776220622174024
7170.0,-2.5631612708869917e-05,1.292896549830455e-05,-0.0007583360505148039,0.0005211527525454926
7520.0,-2.311898564844991e-05,1.2707527733903552e-05,-0.0006848143440281685,0.00047030823006433375
7870.0,-1.9659616607116602e-05,8.773862767386146e-06,-0.0006182988712860635,0.00042415479333463897
8220.0,-1.9411710724982967e-05,1.7358560957329214e-05,-0.0005584101552299554,0.000383475170096908
8570.0,-1.529898438872936e-05,5.167131976331021e-06,-0.0005040990381458328,0.0003456443662848503
8920.0,-1.7722045432882233e-05,5.767829154930542e-06,-0.00045546133887453775,0.00031165671257185834
9270.0,-1.763793531738754e-05,4.4970950620563275e-06,-0.0004116789985188227,0.00028094075082087816
9620.0,-1.2966484830810389e-05,4.315898637452269e-06,-0.0003718077471500215,0.0002532782656025356
9970.0,-9.124342198317338e-06,4.080858034328028e-06,-0.0003355394066548511,0.00022835852484571483
10320.0,-8.124545050642544e-06,3.917019079395439e-06,-0.0003027979204944303,0.0002059143742690829
10670.0,-7.768776569199481e-06,3.493332235990592e-06,-0.0002732950061019072,0.00018567227006577368
11020.0,-7.690150323469424e-06,3.6419849118999416e-06,-0.00024673452052406344,0.0001674692415503863
11370.0,-6.335042381319259e-06,3.0523186389237094e-06,-0.00022269457270978902,0.00015102754925924006
11720.0,-5.59004409816615e-06,1.4530998352400824e-06,-0.00020098411984862674,0.00013607010431684007
12070.0,-5.8281450492359e-06,1.6256077326353247e-06,-0.00018146852236868764,0.00012262565465841958
12420.0,-6.307109086784684e-06,2.434402868252462e-06,-0.00016395238104049736,0.00011060652947940287
12770.0,-5.787695876538887e-06,1.4473316029672235e-06,-0.0001481359125241015,9.969060969175931e-05
13120.0,-5.793981433401183e-06,1.322182509362347e-06,-0.00013390171941503147,8.985376697351962e-05
13470.0,-5.567595949936991e-06,1.5195085095983757e-06,-0.00012106830706852203,8.102034112712749e-05
13820.0,-5.650234788845409e-06,1.4701707321617416e-06,-0.00010952649984055437,7.306532408763091e-05
14170.0,-5.612690275873839e-06,1.3833635386276116e-06,-9.913511888408632e-05,6.589712803273059e-05
14520.0,-5.967740695008875e-06,1.8591162876318445e-06,-8.981838106517858e-05,5.9493326858220714e-05
14870.0,-5.833991359135585e-06,1.6056015273099303e-06,-8.141994209457428e-05,5.370455432512964e-05
15220.0,-6.359646106700114e-06,1.4379296681721354e-06,-7.391391249578687e-05,4.847789185943389e-05
15570.0,-6.336218601583304e-06,1.4399920427957643e-06,-6.715614310636651e-05,4.377410187777007e-05
15920.0,-6.297011831130866e-06,1.330496676811071e-06,-6.107022997884295e-05,3.952974135767418e-05
16270.0,-6.687704093824973e-06,1.5503617223266943e-06,-5.563197739034115e-05,3.573180339413943e-05
16620.0,-5.7020036170537685e-06,1.5103579910555884e-06,-5.063898001301242e-05,3.230965885383105e-05
16970.0,-5.578708084742954e-06,1.2910215500523083e-06,-4.6132952820185475e-05,2.9207795123453176e-05
17320.0,-5.502153148232277e-06,1.4525636980680357e-06,-4.2069872852990156e-05,2.643227198091466e-05
17670.0,-5.332384119226065e-06,1.4360939848058295e-06,-3.839612397961375e-05,2.393265418130378e-05
18020.0,-5.002926010482562e-06,1.1491862700037012e-06,-3.5056804182700626e-05,2.1654307390173773e-05
18370.0,-5.238091762294061e-06,1.4877441127093313e-06,-3.207493294065997e-05,1.9637651062427327e-05
18720.0,-5.330977137418813e-06,1.6616716628785108e-06,-2.9400537360335858e-05,1.7840053122472443e-05
19070.0,-5.240403821257392e-06,1.4382838588016563e-06,-2.698452400642801e-05,1.6199876196105364e-05
19420.0,-5.0648690181073365e-06,1.5605038725888545e-06,-2.4792558507595944e-05,1.4735938963753714e-05
19770.0,-4.769147439479379e-06,1.7942188955217894e-06,-2.279021740078429e-05,1.3441766956930523e-05
20120.0,-4.3805981022160266e-06,1.6565471687997818e-06,-2.0949255470927462e-05,1.226324497811745e-05
20470.0,-3.845303782717175e-06,1.5342622641411623e-06,-1.9238860302106434e-05,1.1190346706719821e-05
20820.0,-3.073663115823625e-06,1.027877486048484e-06,-1.7622340583478156e-05,1.0174099784652688e-05
21170.0,-2.6224580908871888e-06,8.125826610521353e-07,-1.612235233421906e-05,9.237948072292632e-06
21520.0,-2.3899037842056714e-06,8.230691227647167e-07,-1.4749107479217721e-05,8.396460177339841e-06
21870.0,-2.481173519949412e-06,1.0176644454984083e-06,-1.352231408329089e-05,7.6585806041557e-06
22220.0,-1.923808995992918e-06,6.052321330300842e-07,-1.2362463574561094e-05,6.953245757043137e-06
22570.0,-2.487417681809997e-06,9.358326492661592e-07,-1.1374958985285984e-05,6.351504446265439e-06
22920.0,-2.89138719965974e-06,8.502114626873347e-07,-1.0526601806723359e-05,5.801375147907629e-06
23270.0,-3.0733965721602933e-06,8.030180586680599e-07,-9.781281283267052e-06,5.301539438983671e-06
23620.0,-2.988655117925581e-06,5.620427851937396e-07,-9.102018666732905e-06,4.8275897736046776e-06
23970.0,-2.550319059732179e-06,7.472593431410726e-07,-8.446848706032834e-06,4.419556730558317e-06
24320.0,-2.1719158569664746e-06,5.712162766315023e-07,-7.819355421126198e-06,4.034722685165635e-06
24670.0,-1.907433530894715e-06,7.979034524192618e-07,-7.22816323210305e-06,3.7110407618909983e-06
25020.0,-1.957548839267734e-06,1.0609787758213158e-06,-6.701101792819519e-06,3.44603456328403e-06
25370.0,-1.7461078998946634e-06,8.336905379328014e-07,-6.205602403527034e-06,3.184800160748907e-06
25720.0,-2.1584577171194854e-06,1.0488802568787706e-06,-5.80088793488628e-06,2.971208170361893e-06
26070.0,-2.0282959293841227e-06,8.846741874066518e-07,-5.423628734336064e-06,2.762554772066369e-06
26420.0,-2.3515004483799982e-06,7.602511473386352e-07,-5.116415905740458e-06,2.5623244095935955e-06
26770.0,-2.505352050060797e-06,9.01873360595517e-07,-4.855309520172491e-06,2.396279304693788e-06
27120.0,-2.9929806292524776e-06,1.2127753239690256e-06,-4.66907663108049e-06,2.2779289066213117e-06
27470.0,-2.60049334721251e-06,8.252025537418984e-07,-4.462218302693692e-06,2.1326562713333704e-06
27820.0,-2.907918513171483e-06,1.8730668129098968e-06,-4.306788323741471e-06,2.106697325491023e-06
28170.0,-2.709780843750715e-06,9.996425191056812e-07,-4.147087575742396e-06,1.9959918448524888e-06
28520.0,-2.909519649360196e-06,8.078781555825884e-07,-4.023330783104175e-06,1.8771804759254987e-06
28870.0,-2.846279482225457e-06,1.1434656279397232e-06,-3.905625653016304e-06,1.8038089911269212e-06
29220.0,-2.6950302055541084e-06,9.595190861390249e-07,-3.7845661082700845e-06,1.7193800006281316e-06
29570.0,-2.9733103604355294e-06,1.124095718935963e-06,-3.703440533486629e-06,1.6598515724589147e-06
29920.0,-3.1250864042574122e-06,1.2383262240213394e-06,-3.645605120563707e-06,1.6176990376151572e-06
30270.0,-2.5835395165683753e-06,8.319440303153545e-07,-3.539398560164174e-06,1.539123536885177e-06
30620.0,-2.6218010508013582e-06,9.267846888913917e-07,-3.447638809227892e-06,1.4778896520857985e-06
30970.0,-2.6327933791695356e-06,9.61095059751897e-07,-3.3661542662220564e-06,1.4262101928524086e-06
31320.0,-2.5825830188555953e-06,1.0979231734413501e-06,-3.2877971414854102e-06,1.3933814909113027e-06
31670.0,-2.6281631714856044e-06,1.3506766928452681e-06,-3.2218337444854297e-06,1.3891110111046992e-06
32020.0,-2.0399271615393185e-06,9.505378495916142e-07,-3.1036430861908184e-06,1.3452536949533909e-06
32370.0,-2.0595493359516177e-06,9.413883724755915e-07,-2.9992337111668985e-06,1.304867162705611e-06
32720.0,-1.7583613141271469e-06,8.00308879137423e-07,-2.8751464714629233e-06,1.2544113343487921e-06
33070.0,-1.9691641065427187e-06,1.0212621706222324e-06,-2.7845482349709027e-06,1.2310964179761362e-06
33420.0,-1.8002773507370355e-06,1.069682805624307e-06,-2.686121146547516e-06,1.2149550567409533e-06
33770.0,-2.108080298057757e-06,1.2915074801217803e-06,-2.6283170616985403e-06,1.2226102990790362e-06
34120.0,-1.9193576430812495e-06,1.209954579918031e-06,-2.5574211198368113e-06,1.2213447271629357e-06
34470.0,-1.4298536955590993e-06,8.642555714826935e-07,-2.44466437740904e-06,1.1856358115949114e-06
34820.0,-1.6983376537739658e-06,7.163646606680222e-07,-2.3700317050455326e-06,1.1387086965022223e-06
35000.0,-2.885288495235727e-06,0.0,-2.4215573840645518e-06,1.024837826852e-06

